From LTL and Limit-Deterministic B\"uchi Automata to Deterministic Parity Automata

Controller synthesis for general linear temporal logic (LTL) objectives is a challenging task. The standard approach involves translating the LTL objective into a deterministic parity automaton (DPA) by means of the Safra-Piterman construction. One of the challenges is the size of the DPA, which often grows very fast in practice, and can reach double exponential size in the length of the LTL formula. In this paper we describe a single exponential translation from limit-deterministic B\"uchi automata (LDBA) to DPA, and show that it can be concatenated with a recent efficient translation from LTL to LDBA to yield a double exponential, \enquote{Safraless} LTL-to-DPA construction. We also report on an implementation, a comparison with the SPOT library, and performance on several sets of formulas, including instances from the 2016 SyntComp competition.

==> C1.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1


==> C2.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1
1	1	1	1	1


==> E.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
4	4	4	4	4
8	8	8	8	8
16	16	16	16	16
32	32	32	32	32
64	64	64	64	64
128	128	128	128	128
256	256	256	256	256
512	512	512	512	512
1024	1024	1024	1024	1024


==> F.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
5	1	1	1	1
44	10	2	10	2
8607	103	6	191	6
10000	10000	24	10000	24
10000	10000	120	10000	120


==> GR1.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
5	1	1	1	1
13	4	4	4	4
52	9	9	9	9
265	16	16	16	16


==> Q.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
3	3	3	3	3
8	8	8	8	8
18	18	18	18	18
42	42	42	42	42
100	100	100	100	100
240	240	240	240	240
578	578	578	578	578
1394	1394	1394	1394	1394
3364	3364	3364	3364	3364
10000	8120	8120	8120	8120


==> R.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
5	1	1	1	1
15	10	2	10	2
128	140	6	124	6
3872	2163	24	2235	24
10000	10000	120	10000	120
10000	10000	720	10000	720
10000	10000	5040	10000	5040

==> S.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
1	1	1	1	1
3	3	3	3	3
7	7	7	7	7
15	15	15	15	15
31	31	31	31	31
63	63	63	63	63
127	127	127	127	127
255	255	255	255	255
511	511	511	511	511
1023	1023	1023	1023	1023


==> U1.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
2	2	2	2	2
4	4	4	4	4
8	8	8	8	8
16	16	16	16	16
32	32	32	32	32
64	64	64	64	64
128	128	128	128	128
256	256	256	256	256
512	512	512	512	512


==> U2.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
2	2	2	2	2
3	3	3	3	3
4	4	4	4	4
5	5	5	5	5
6	6	6	6	6
7	7	7	7	7
8	8	8	8	8
9	9	9	9	9
10	10	10	10	10


==> lpar_fg.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
3	1	1	3	3
5	4	4	4	4
5	3	3	3	3
12	12	12	10	10
4	4	4	4	4
14	32	21	16	20
4	3	3	3	3
5	5	5	5	5
6	12	8	6	6
6	5	5	5	5
10	10	10	10	10
5	4	4	4	4
10	11	11	9	9
4	3	3	3	3
3	3	3	3	3
2	1	1	1	1
1	1	1	1	1
9	26	36	12	12
1	1	1	1	1
9	9	9	8	8
8	8	8	7	7
7	5	5	5	5
8	3	6	3	2
6	6	6	6	6
4	4	4	4	4
302	10000	10000	10000	774
1	1	1	1	1
8	8	8	8	8
2	2	2	2	2
35	71	25	36	19
5	25	16	5	5
3	3	3	3	3
4	2	2	2	2
6	6	6	6	6
3	3	3	3	3
13	20	24	26	61
4	6	6	4	4
2	2	2	2	2
6	6	6	6	6
1	2	2	1	1
9	6	6	5	4
12	14	10	14	9
9	20	8	11	5
6	6	6	6	6
1	1	1	1	1
7	7	7	7	7
2	1	1	1	1
4	4	4	4	4
9	10000	19	4	3
3	3	2	2	2
3	3	3	3	3
3	13	5	5	3
1	8	6	1	1
7	7	7	7	7
4	4	4	4	4
4	52	49	4	4
4	8	8	4	4
1	2	2	1	1
2	9	3	2	2
8	5	5	5	5
5	3	3	2	2
1	1	1	1	1
3	3	3	3	3
5	5	5	5	5
3	3	3	3	3
2	1	1	1	1
1	3	3	1	1
8	8	8	8	8
1	1	1	1	1
7	6	5	5	5
4	4	4	4	4
3	4	4	3	3
3	2	2	2	2
1	1	1	1	1
4	6	6	4	4
1	2	1	2	1
6	5	5	5	5
1	2	2	1	1
18	10000	10000	89	36
5	30	21	17	15
4	10	8	5	4
29	148	42	30	38
45	488	451	299	453
3	10	6	3	3
2	2	2	2	2
1	2	2	1	1
65	295	361	271	226
2	2	2	2	2
3	6	5	3	3
9	9	9	8	8
5	5	1	5	1
5	5	5	5	5
13	15	9	13	8
3	3	3	3	3
34	74	84	40	40
9	21	11	17	8
3	4	4	3	3
8	5	5	5	5
5	4	4	4	4


==> lpar_morefg.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
7	7	7	7	7
66	225	225	110	110
15	11	8	9	7
8	10	10	8	8
92	10000	10000	245	10000
8	7	7	7	7
1	5	1	1	1
15	29	11	24	8
4	4	3	4	4
44	61	61	44	44
7	11	3	4	4
19	16	8	11	4
12	16	15	12	12
7	7	7	7	7
2	2	2	1	1
2	2	1	1	1
3	9	3	4	3
2	8	2	2	1
7	139	15	35	6
17	16	16	15	15
14	14	14	14	14
3	23	9	5	5
8	10	9	8	8
5	3	3	4	3
8	10	6	7	6
98	92	92	83	81
257	499	444	190	328
3	3	3	3	3
4	206	36	4	4
3	17	12	6	4
7	6	6	6	6
2	1	1	1	1
40	19	16	8	7
72	34	23	25	17
53	47	33	38	28
39	50	51	37	37
2	1	1	1	1
8	8	8	8	8
4	5	5	6	6
8	6	5	6	5
25	26	26	19	19
6	4	2	2	2
11	9	9	9	9
1	1	1	1	1
233	10000	10000	2807	2622
1	7	7	1	1
3	3	3	3	3
1	1	1	1	1
1	2	2	1	1
5	9	6	7	5
130	54	37	11	15
2	30	10000	4	4
5	6	6	5	5
9	10	10	10	9
9	16	16	10	8
4	3	3	3	3
6	7	7	7	7
11	11	10	12	7
7	28	28	5	5
2	1	1	1	1
6	6	6	4	4
4	4	4	4	4
8	8	8	8	8
6	18	18	6	6
1	1	1	1	1
7	11	8	7	7
12	10	7	7	7
2	4	3	3	3
9	9	9	9	9
3	2	2	2	2
15	14	7	7	7
17	64	64	2	2
8	8	8	7	7
10	9	9	9	9
7	4	4	4	4
6	6	6	6	6
7	7	7	6	5
10000	10000	240	10000	225
7	8	6	4	4
357	74	17	15	12
1	1	1	1	1
1	7	5	1	1
4	2	2	2	2
10	14	14	14	14
2	1	1	1	1
17	57	71	14	14
878	10000	10000	2273	10000
6	14	14	6	6
10	14	14	11	10
432	55	19	45	10
1	2	2	1	1
2	1	1	1	1
10	10000	162	10	6
11	12	12	13	13
8	9	8	10	7
3	10	9	3	3


==> lpar_real.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
10	2	2	2	2
2	2	2	2	2
2	2	2	2	2
1	1	1	1	1
4	4	4	4	4
4	4	4	4	4
2	2	2	2	2
1	1	1	1	1
2	2	2	2	2
3	3	3	3	3
3	3	3	3	3
2	2	2	2	2
2	2	2	2	2
3	3	3	3	3
5	5	5	5	5
5	1	1	1	1
1	1	1	1	1
1	1	1	1	1
3	3	3	3	3
2	2	2	2	2
3	3	3	3	3
2	2	2	2	2
2	2	2	2	2
3	3	3	3	3
2	2	2	2	2
2	2	2	2	2
5	6	6	5	5
7	7	7	7	7
6	7	7	6	6
7	7	7	7	7
6	7	10000	6	10000
2	2	2	2	2
3	3	3	3	3
5	4	4	4	4
3	3	3	3	3
2	2	2	2	2
3	3	3	3	3
3	5	3	5	3
3	3	3	3	3
3	5	4	5	3
3	3	3	3	3
4	4	4	4	4
4	4	4	4	4
4	6	6	4	4
3	5	5	3	3
3	3	3	3	3
4	5	5	4	4
4	4	4	4	4
4	31	6	4	4
3	34	6	3	3
10	6	4	6	4
6	6	6	6	6
5	33	5	27	5
27	21	8	16	8
16	187	40	97	6
9	5	4	5	4
4	4	4	4	4
3	8	4	8	3
4	4	4	4	4
11	13	20	12	12
6	5	5	5	5
4	4	4	4	4
3	8	4	8	3
4	4	4	4	4
11	20	13	20	13


==> lpar_uniform.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
4	5	5	4	4
5	5	5	5	5
4	6	6	4	3
7	7	6	6	4
8	9	9	7	7
75	53	15	20	7
6	8	7	6	6
40	75	73	58	62
5	5	5	5	5
5	9	7	5	5
21	27	26	21	24
38	24	14	24	14
7	36	8	7	7
5	5	5	5	5
16	22	21	17	16
3	3	3	2	2
2	3	3	1	1
14	18	19	14	14
4	3	3	3	3
5	3	3	3	3
5	5	5	5	5
9	10	10	9	9
3	2	2	2	2
15	16	17	10	10
1	1	1	1	1
32	52	49	28	29
17	23	26	18	23
60	81	81	63	63
8	8	8	8	8
1	4	4	1	1
6	5	5	5	5
10	8	8	8	8
2	1	1	1	1
8	8	8	8	8
2	6	6	2	2
9	21	30	15	15
18	20	10000	11	11
6	6	6	5	5
4	4	4	4	4
2	2	2	2	2
3	3	3	3	3
240	382	202	313	132
8	9	9	7	7
12	14	12	12	11
8	5	5	5	5
11	10	7	6	6
2	2	2	2	2
7	7	7	7	7
10	17	13	14	10
1	1	1	1	1
2	4	4	2	2
3	3	3	3	3
2	5	5	2	2
21	33	33	19	19
4	4	4	4	4
2	1404	335	2	2
11	7	7	7	7
59	770	382	532	59
13	13	13	13	13
14	16	16	15	14
3	2	2	2	2
8	8	8	8	8
4	11	7	3	3
15	21	20	16	15
37	51	42	45	39
34	20	9	14	14
7	11	8	7	7
6	5	4	3	3
12	12	12	12	12
14	34	11	13	11
5	4	4	4	4
16	21	19	19	19
8	6	6	6	6
9	13	13	9	9
9	9	9	9	9
3	3	3	3	3
8	8	8	8	8
3	2	2	2	2
17	19	23	19	21
11	101	92	77	68
6	103	62	48	7
89	206	206	126	101
21	22	6	6	5
4	4	4	4	4
2	2	2	2	2
6	5	5	5	5
71	74	74	57	57
9	9	9	9	9
6	9	5	8	3
5	5	5	5	5
8	57	46	25	25
3	3	3	3	3
13	18	13	19	9
13	11	11	10	9
45	10000	209	183	55
136	252	201	147	147
2	4	4	2	2


==> syntcomp_acacia.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
17	56	44	10	7
17	43	6	10	4
10000	10000	10000	10000	10000
87	162	51	45	76
7	78	20	5	5
23	343	154	266	212
6	30	14	4	4
6	6	6	4	4
7	5	5	5	5
12	24	7	6	6
11	36	25	11	17
57	143	77	125	66
87	110	86	40	81
12	33	8	6	6
7	7	5	4	4
5	4	4	3	3
7	7	5	4	4
4	3	3	2	2
6	5	3	2	2
3	2	3	2	2
164	975	291	314	576
7	5	7	4	4
11	24	14	11	17
3	3	2	2	2
8	20	13	12	12
8	6	5	5	5
3	2	2	2	2
5	6	4	4	3
4	3	2	2	2
108	287	132	64	64
22	115	38	12	12
11	17	9	9	9
16	107	19	11	11
32	87	41	24	24
11	24	11	6	6
6	67	15	2	2
9	8	8	5	5
9	10	10	10	9
6	4	4	4	4
6	10	10	2	2
7	12	4	4	4
6	18	2	2	2
723	10000	1008	30	30
16	78	48	48	48
9	11	11	11	11
9	10	8	9	9
8	12	11	5	5
7	13	7	6	6
22	15	12	15	15
5	7	6	4	7
92	926	926	235	235
51	334	334	102	102
30	120	84	47	47
18	43	43	18	17
33	19	19	18	18
27	16	16	15	15
21	13	13	12	12
15	10	10	9	9
10000	10000	10000	10000	10000
10000	10000	10000	10000	10000
10000	10000	10000	10000	10000
10000	10000	10000	10000	10000
10000	10000	10000	10000	10000
10000	10000	10000	10000	10000
3	5	2	5	3


==> theta.dat <==
S	L2D	L2D-PAR	L2D++	L2D-PAR++
2	2	2	2	2
3	3	3	3	3
12	4	4	4	4
47	5	5	5	5
230	6	6	6	6
1357	7	7	7	7
10000	8	8	8	8
10000	9	9	9	9
10000	10	10	10	10
10000	11	11	11	11

